Learning diffusion at lightspeed

Diffusion regulates numerous natural processes and the dynamics of many successful generative models. Existing models to learn the diffusion terms from observational data rely on complex bilevel optimization problems and model only the drift of the system. We propose a new simple model, JKOnet*, which bypasses the complexity of existing architectures while presenting significantly enhanced representational capabilities: JKOnet* recovers the potential, interaction, and internal energy components of the underlying diffusion process. JKOnet* minimizes a simple quadratic loss and outperforms other baselines in terms of sample efficiency, computational complexity, and accuracy. Additionally, JKOnet* provides a closed-form optimal solution for linearly parametrized functionals, and, when applied to predict the evolution of cellular processes from real-world data, it achieves state-of-the-art accuracy at a fraction of the computational cost of all existing methods. Our methodology is based on the interpretation of diffusion processes as energy-minimizing trajectories in the probability space via the so-called JKO scheme, which we study via its first-order optimality conditions.

==> imgs/experiments-general/jkonet-star-linear.csv <==
test,wasserstein
0,0.3489245
1,0.3994580
2,0.0910629
3,0.0280372
4,0.1287327
5,0.0210683
6,1.0047444
7,0.1113269
8,0.1652314
9,0.8252677
10,0.0863302
11,0.0791688
12,0.0680098
13,0.0611781
14,0.2708014
15,0.0030259
16,0.5054374
17,0.9630699
18,0.0810842
19,0.0606854
20,0.2185623
21,0.0309200
22,0.0816275
23,0.0354015
24,0.9487981
25,0.2184493
26,0.1223297
27,0.1218971
28,0.0047904
29,0.1369781
30,0.6139804
31,0.1101541
32,0.3764738
33,0.3449635
34,0.0926008
35,0.1385271
36,0.0509103
37,0.0653474
38,0.5595635
39,0.0447976
40,0.0271199
41,0.1921286
42,0.1373466
43,0.0341614
44,0.1290068
45,0.1197236
46,0.1078195
47,0.1026186
48,0.1241222
49,0.0102107
50,0.7594956
51,0.1897114
52,0.2801328
53,0.1162063
54,0.1064887
55,0.0559827
56,0.1038588
57,0.0894203
58,0.1217363
59,0.2021329
60,0.0990494
61,0.1234013
62,0.1085084
63,0.1159080
64,0.1222699
65,0.1827219
66,0.6649488
67,0.2285273
68,0.6104565
69,0.0865540
70,0.1420690
71,0.1198346
72,0.6119401
73,0.1434123
74,1.0659651
75,0.0013301
76,0.1263925
77,0.1172687
78,0.0085810
79,0.0806738
80,0.0897287
81,0.9014558
82,0.6573249
83,0.1759434
84,0.0865892
85,0.1020546
86,0.0997476
87,0.7207690
88,0.0623973
89,0.0126464
90,0.3506944
91,0.2493234
92,0.0745330
93,0.9729064
94,0.1280187
95,0.3252753
96,0.0536641
97,0.0171238
98,0.2165235
99,0.0420893
100,0.3823876
101,0.1017295
102,0.0509247
103,0.1992027
104,0.1287007
105,0.0598283
106,0.0539591
107,0.7584609
108,0.0754120
109,0.0475945
110,0.0597610
111,0.0005292
112,0.0646918
113,0.2636346
114,0.0233134
115,0.8330941
116,0.3408580
117,0.8021842
118,0.1274934
119,0.1031702
120,0.0963060
121,0.1154585
122,0.2763909
123,0.0670319
124,0.0932431
125,0.1338810
126,0.1405966
127,0.1709555
128,0.0199407
129,0.0206120
130,0.0225290
131,0.2377470
132,0.0872977
133,0.0588080
134,0.0744442
135,0.0730813
136,0.0016389
137,0.1152506
138,0.1672813
139,0.1151327
140,0.2021825
141,0.0867067
142,0.1837216
143,0.1815112
144,0.2695565
145,0.0326342
146,0.1072958
147,0.0577630
148,0.0610537
149,0.6418740
150,0.0202885
151,0.1325767
152,0.1789734
153,0.0352959
154,1.1997141
155,0.1249322
156,0.2160920
157,0.0344235
158,0.6082177
159,0.0048832
160,0.1264989
161,0.1187212
162,0.0455334
163,0.0250395
164,0.1688654
165,0.2179466
166,0.2504026
167,0.2377983
168,0.2152276
169,0.2498540
170,0.1386584
171,0.1210058
172,0.0643884
173,0.6284482
174,0.0120299
175,0.0424414
176,0.2948368
177,0.1972611
178,0.0693816
179,0.0278155
180,0.1740201
181,0.0353468
182,0.0421796
183,0.0166956
184,0.2615359
185,0.1114746
186,0.6262383
187,0.0617922
188,0.0287145
189,0.0420193
190,0.1145975
191,0.0510352
192,0.2667716
193,0.0878325
194,0.2367540
195,0.7625101
196,0.2254462
197,1.2551832
198,0.0812567
199,0.0212530
200,0.5139540
201,0.2532106
202,0.2135913
203,0.1342264
204,0.1419074
205,0.2178825
206,0.1909125
207,0.2286965
208,0.1373236
209,0.0298151
210,0.1225522
211,0.0506361
212,0.0721783
213,0.1221938
214,0.0016386
215,0.0613471
216,0.1240169
217,0.0393692
218,0.2013284
219,0.0059704
220,0.1537646
221,0.1682793
222,0.0531883
223,0.1212205
224,0.0758528
225,0.1300033
226,0.0685033
227,0.2900175
228,0.0818139
229,0.0740867
230,0.0426814
231,0.7589177
232,0.1541742
233,0.9009951
234,0.1288926
235,0.0450653
236,0.0613609
237,0.0855062
238,0.3851148
239,0.0686369
240,0.0938185
241,0.3275903
242,0.0337181
243,0.0091463
244,0.0875883
245,0.1167943
246,0.2212544
247,0.1714217
248,0.0378312
249,0.1079933
250,0.1011029
251,0.1920682
252,0.1320740
253,0.0174442
254,0.3995578
255,0.8140140
256,0.1597809
257,0.0783660
258,0.0229637
259,0.1255848
260,0.0027170
261,0.1104034
262,0.3100675
263,0.7596177
264,0.2158742
265,0.0547969
266,0.0582306
267,0.2247985
268,1.1656599
269,0.1033261
270,0.0742327
271,0.0508597
272,0.0767563
273,0.0768986
274,0.0847794
275,0.0804204
276,0.1238783
277,0.0365508
278,0.0965262
279,0.1029174
280,0.2945148
281,0.0371208
282,0.1489305
283,0.0413812
284,0.1906368
285,0.1047497
286,0.0269216
287,0.1203407
288,0.0348308
289,0.9381920
290,0.1767474
291,0.0185054
292,0.0225339
293,0.1651340
294,0.2724164
295,0.0559022
296,0.0863680
297,0.0491566
298,0.1486962
299,0.0071443
300,0.0406686
301,0.0695904
302,0.1319349
303,0.2430326
304,0.1874893
305,0.0310637
306,0.0017913
307,0.2497478
308,0.1049566
309,0.0345782
310,0.0388195
311,0.0000581
312,0.1063019
313,0.0268872
314,0.0462001
315,0.0002532
316,0.1340999
317,0.0192701
318,0.7916967
319,0.1359923
320,0.2057332
321,0.1752099
322,0.1255712
323,0.4023915
324,0.0686458
325,0.0429294
326,0.0252092
327,0.1643852
328,0.0279889
329,0.1468191
330,0.2142924
331,0.1201845
332,0.1129742
333,0.1212867
334,0.0300609
335,0.1849544
336,0.1220028
337,3772.8796387
338,0.2282614
339,0.1394854
340,0.0272145
341,0.1473815
342,0.0937331
343,0.2820218
344,0.4322361
345,0.2110689
346,0.0101048
347,0.1234447
348,0.0259028
349,0.1961824
350,0.1062598
351,0.1348292
352,0.0865077
353,0.0206635
354,0.9238929
355,0.2332384
356,0.2613609
357,0.1019866
358,0.9907655
359,0.1086999
360,0.0577914
361,0.1055676
362,0.1070200
363,0.0342964
364,0.0258590
365,0.0914436
366,0.0628537
367,0.0553262
368,0.0267055
369,0.1542534
370,0.0001276
371,0.2548786
372,0.0304418
373,0.1075927
374,2.5315976
375,0.1113106
376,0.0537794
377,0.0497386
378,0.1436453
379,0.1024771
380,0.2269434
381,0.1208060
382,0.1968342
383,0.0580995
384,0.1177455
385,0.2971013
386,0.0404817
387,1.0249410
388,0.9937844
389,0.0627979
390,0.0021482
391,0.0422659
392,0.3018869
393,0.1421229
394,0.1120113
395,0.5897036
396,0.2495574
397,1.0452495
398,0.0099434
399,0.0018820
400,0.0549974
401,0.0493517
402,0.1524874
403,0.0273748
404,0.0888409
405,0.0022704
406,0.0068763
407,0.9037570
408,0.1315461
409,0.0631439
410,0.1717453
411,0.1824089
412,0.2500855
413,0.1286972
414,0.0167896
415,1.2869072
416,0.0163334
417,0.0138394
418,0.2616960
419,2.7058806
420,0.1549015
421,0.1662521
422,0.1316752
423,0.1633820
424,0.0604520
425,0.0888138
426,0.0716035
427,2.2833123
428,0.5513960
429,0.2303475
430,0.0625565
431,0.1600290
432,0.7915696
433,0.0965166
434,0.0947266
435,0.8407922
436,0.0311997
437,0.0491130
438,0.5412856
439,0.1249417
440,0.0854715
441,0.0633722
442,0.0321010
443,0.0964954
444,2.5760684
445,0.1246484
446,0.1638469
447,0.1800026
448,0.0594822
449,0.0600616
450,0.0982240
451,0.7110963
452,0.6908517
453,0.0120636
454,0.0343783
455,0.0417684
456,0.5031996
457,0.1434072
458,0.0840763
459,0.1187843
460,0.2200642
461,0.0174032
462,0.0335329
463,0.0524541
464,0.0892815
465,0.0870397
466,0.1000102
467,0.0330876
468,0.2660249
469,0.1315147
470,0.1598848
471,0.1322420
472,0.1667432
473,0.0965724
474,0.1737447
475,0.1193214
476,0.0496236
477,0.1521188
478,0.4293716


==> imgs/experiments-general/jkonet-star.csv <==
test,wasserstein
0,2.9423995
1,1.9417589
2,0.1060649
3,2.3467493
4,0.2572168
5,6.7582607
6,0.3157663
7,0.1281746
8,0.1531535
9,0.2764142
10,0.1884660
11,0.0716228
12,0.0936960
13,0.1953404
14,2.4280419
15,2.7228763
16,3.0029340
17,0.2283365
18,0.2230265
19,5.7684693
20,0.2522712
21,0.0647396
22,0.1337371
23,0.8796822
24,2.3182526
25,2.6577141
26,0.8716143
27,1.4238749
28,10.8913298
29,0.1758687
30,0.3973162
31,0.1417360
32,2.2203937
33,2.1716816
34,0.1605802
35,0.1702273
36,0.1508719
37,0.0649218
38,1.1745690
39,0.0961450
40,0.9570665
41,0.9395370
42,0.5449652
43,2.6677260
44,0.0402398
45,2.8337471
46,0.1480799
47,0.4871039
48,0.1447539
49,30.2449551
50,3.2958856
51,27.5143108
52,0.5888951
53,1.5850018
54,0.0222594
55,0.1319448
56,0.2983658
57,0.5701912
58,1.4748896
59,1.8881547
60,0.2226136
61,1.5970891
62,0.1400228
63,0.4791532
64,0.9188200
65,2.1003900
66,3.4926405
67,0.3179238
68,0.2778888
69,0.1272846
70,0.1415733
71,0.5589923
72,6.3821001
73,0.2046000
74,11.7338066
75,2.6105862
76,0.7979305
77,1.5091681
78,8.0507536
79,0.0507381
80,0.1012645
81,0.5149143
82,3.4164190
83,15.2712898
84,0.5664448
85,0.2399418
86,0.3905583
87,3.1161270
88,2.2022989
89,0.1442389
90,0.7842915
91,0.8946896
92,0.1434816
93,2.0333855
94,0.1903332
95,13.6459980
96,0.1729562
97,0.9433493
98,2.5462832
99,0.0684683
100,6.5501013
101,1.1759899
102,0.2057798
103,5.5504050
104,0.9031792
105,0.8016599
106,0.1019582
107,32.0384331
108,0.5054957
109,0.3667533
110,0.1676235
111,1.1633815
112,0.0903296
113,0.5789112
114,0.0931706
115,0.4359272
116,2.8055933
117,0.2737847
118,0.6494253
119,1.1683469
120,0.1267742
121,1.5223086
122,0.2402517
123,0.1107459
124,0.1206800
125,0.2775820
126,2.9997749
127,0.2613524
128,0.4169795
129,1.2957047
130,0.2647692
131,0.5968558
132,0.0966654
133,3.2720606
134,0.1309482
135,6.5599670
136,0.4859031
137,0.1548547
138,0.6561025
139,0.9258114
140,12.2294159
141,0.5412328
142,2.0112906
143,0.0857351
144,0.2377957
145,3.4641902
146,0.1189474
147,0.0691910
148,0.1114780
149,0.4769764
150,0.0456505
151,0.7558177
152,0.8561814
153,0.2979453
154,13.0532684
155,0.9785953
156,2.5648558
157,1.0597770
158,33.5373306
159,0.0242634
160,1.3134494
161,0.1204161
162,10.5228920
163,0.1515527
164,0.6407270
165,2.5210183
166,0.4325497
167,0.2884611
168,0.2732813
169,0.3457933
170,0.4880519
171,1.4779871
172,0.0943609
173,3.2333860
174,1.3788884
175,0.1089990
176,16.1501560
177,22.1814899
178,0.9316950
179,0.3226217
180,0.3127811
181,0.1653688
182,0.6352668
183,1.2623087
184,2.7907381
185,0.1147382
186,5.6666107
187,0.1290136
188,0.9079041
189,4.0652428
190,2.2111430
191,0.1089286
192,4.4243364
193,0.5798355
194,0.4382286
195,0.2376897
196,2.4484291
197,1.1483376
198,48.1686287
199,0.0640090
200,1.0530820
201,0.1038995
202,0.4815899
203,2.2708297
204,0.9053856
205,0.2485238
206,0.1131734
207,0.3165053
208,0.1403492
209,8.6897011
210,0.9377432
211,4.0194955
212,0.0954652
213,1.1275849
214,11.0477209
215,0.2542214
216,2.9254327
217,1.8810296
218,4.8142915
219,1.1101791
220,2.2526419
221,1.7999909
222,0.0953803
223,0.4768511
224,0.0949409
225,0.1491434
226,0.1725270
227,2.3453856
228,0.0782862
229,0.1126955
230,1.6483070
231,5.5846434
232,0.0510164
233,3.2156904
234,0.7653381
235,0.1956846
236,0.0882979
237,0.5124810
238,4.0840158
239,0.1699781
240,0.1334871
241,1.5680267
242,1.2405151
243,1.4875760
244,0.1658308
245,0.1471244
246,0.4840476
247,0.6959134
248,6.6420860
249,0.9300166
250,0.1092058
251,0.3500240
252,0.7108811
253,0.6354994
254,3.4902296
255,1.5779288
256,6.0008407
257,0.0826837
258,0.0396417
259,0.7886881
260,0.1543123
261,0.1853954
262,0.4302343
263,3.3978245
264,0.1896683
265,0.2266600
266,1.4575887
267,0.2341051
268,3.2641392
269,0.1178274
270,0.4332073
271,0.1354163
272,0.0800765
273,0.0871066
274,0.6249292
275,0.0905646
276,1.4222491
277,5.2684965
278,0.1067348
279,1.0421605
280,2.8045042
281,0.0382038
282,0.2233808
283,1.1456981
284,28.1853180
285,0.2067068
286,4.1723537
287,0.1949430
288,2.9501002
289,0.4702898
290,0.1888346
291,10.4811535
292,1.1398053
293,0.8598988
294,0.2271993
295,0.0836921
296,0.0882886
297,0.1805268
298,0.1545722
299,0.6484944
300,6.5048490
301,0.1857299
302,0.8735493
303,0.5848209
304,0.9042507
305,1.0686699
306,0.0874555
307,2.5116322
308,0.8786516
309,4.1635122
310,0.0813836
311,3.8085504
312,10.4964294
313,7.2743692
314,2.4481044
315,0.1095323
316,0.1600243
317,1.2866317
318,3.6739421
319,0.0972176
320,0.4825264
321,2.1461220
322,1.1536216
323,5.5185723
324,0.2211562
325,0.0977299
326,0.0866161
327,2.1846678
328,0.9113494
329,0.2166993
330,0.3206865
331,0.9487789
332,0.1789856
333,0.2004907
334,6.8281331
335,4.4244156
336,1.1538297
337,0.3936363
338,2.6095884
339,0.1781537
340,0.0676360
341,0.2277964
342,0.5468758
343,10.7661371
344,1.7870677
345,0.5800036
346,0.4847920
347,3.8901310
348,0.5516604
349,0.1656202
350,0.6571425
351,2.2191839
352,0.2229065
353,1.1041445
354,1.6383059
355,0.5151048
356,0.3109969
357,0.9172400
358,2.1334639
359,0.1635148
360,0.5746687
361,0.2281616
362,0.1034793
363,0.3893716
364,1.0907552
365,0.2636631
366,0.1139678
367,0.1120356
368,0.8596221
369,4.0608244
370,0.3756418
371,2.4118459
372,1.9441426
373,0.0803040
374,3.9890482
375,0.1030416
376,0.1787320
377,0.2979601
378,0.1780397
379,0.1265255
380,0.9306257
381,0.1509156
382,0.2388333
383,0.0823914
384,0.0710485
385,0.9238342
386,4.9349518
387,12.7920361
388,1.9646678
389,0.1237979
390,2.6866460
391,0.1002103
392,2.9686232
393,4.4376907
394,1.3489707
395,3.7974484
396,0.4264783
397,0.4810783
398,1.4534618
399,4.6580539
400,0.1089317
401,4.3738203
402,1.6200604
403,1.2877771
404,0.9826461
405,0.1094650
406,0.9273690
407,0.4924310
408,0.7766715
409,0.1272404
410,0.2129849
411,0.2483248
412,0.4758048
413,0.1336362
414,0.1511412
415,1.1887064
416,0.0572779
417,0.2539938
418,0.3241791
419,4.5424113
420,3.3741717
421,2.2191806
422,1.1412816
423,0.1816515
424,0.7846334
425,0.5423522
426,0.0411441
427,1.2353061
428,6.3627691
429,0.4929988
430,1.0091119
431,0.3031416
432,0.4032360
433,0.5709141
434,0.5013301
435,0.3980649
436,0.5378109
437,0.4521123
438,1.2924346
439,0.9999060
440,0.1186764
441,0.0781792
442,0.9183326
443,0.0907094
444,4.1597347
445,0.1670742
446,0.1593632
447,0.8905879
448,3.9886329
449,0.1342980
450,0.0168376
451,0.2522857
452,0.3810500
453,0.1094505
454,6.1113496
455,0.1158742
456,0.3369118
457,2.0436823
458,0.5975831
459,1.1959376
460,0.2072214
461,0.0918691
462,2.6788981
463,35.9643974
464,0.5449842
465,0.6666815
466,0.3989921
467,9.4448738
468,3.7337050
469,0.4696709
470,3.4608245
471,0.1649380
472,1.5057473
473,0.4461934
474,0.1702782
475,0.1252690
476,0.0463545
477,0.1624755
478,0.3568887


==> imgs/experiments-learning-curves/error_wasserstein_jkonet-star-linear-potential.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00


==> imgs/experiments-learning-curves/error_wasserstein_jkonet-star-linear.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00


==> imgs/experiments-learning-curves/error_wasserstein_jkonet-star-potential.txt <==
1 0
0.5743651272095004 0.4432376390743869
0.4890673221743482 0.26327386584709267
0.5179177841590156 0.26631508401811593
0.4798972295332203 0.280908993845748
0.3335994173968737 0.30454824456064
0.49096026928354325 0.32536486954493854
0.349589540500923 0.2815241306486624
0.4282373417686018 0.37938351722792485
0.4413249006770175 0.40330580914565556
0.3843247584069058 0.3462090197953642


==> imgs/experiments-learning-curves/error_wasserstein_jkonet-star.txt <==
1 0
0.8347854618056327 0.33834666906403627
0.5726185800848475 0.2764904728596928
0.4156158937407267 0.2808842015991089
0.32111026814038723 0.2689962923040203
0.30305009608800215 0.19914411898295084
0.34035526030640734 0.3384070934754739
0.31232144152226154 0.27276864709539345
0.25767912397394926 0.304968583616587
0.3141513662015013 0.3021317047907225
0.3107496684786867 0.36149298631566024


==> imgs/experiments-learning-curves/error_wasserstein_jkonet-vanilla.txt <==
1 0
0.5 0.5
0.5754674911940879 0.26150540056340527
0.37470920505976285 0.37470920505976285
1.0 0.0
nan nan
nan nan
nan nan
nan nan
nan nan
nan nan


==> imgs/experiments-learning-curves/error_wasserstein_jkonet.txt <==
1 0
0.6640880981566005 0.3458719531624072
0.5864653880288768 0.36217810937549094
0.5746944590317469 0.3021166765471901
0.49472305691851315 0.2562786575234553
0.3350421992227333 0.2562636018539401
0.28580616745224846 0.23167509669484185
0.3968272966080601 0.29191203106925323
0.4058006667223034 0.3613324759555303
0.3313684821148374 0.36033438774941323
0.43599165031549847 0.39070906911227066


==> imgs/experiments-lightspeed/error.csv <==
exp,jkonet,jkonet-vanilla,jkonet-star,jkonet-star-linear,jkonet-star-linear-potential,jkonet-star-potential
1,0.870265781879425,10,0.09770604223012924,0.023518165573477745,0.0004196779045742005,0.09032931923866272
2,0.21797652542591095,10,0.06566693633794785,0.09206923097372056,0.04741806536912918,0.04521872848272323
3,0.16822250187397003,10,0.031300514936447144,0.10850657522678377,0.005395921412855387,0.003022140357643366
4,0.41003748774528503,10,0.053679466247558594,0.03697694092988968,0.003530419198796153,0.03289870172739029
5,0.2016858160495758,10,0.01800268329679966,0.005094058811664581,0.0002490634215064347,0.0005205247434787452
6,0.22737066447734833,10,0.027025312185287476,0.1068619042634964,0.007324838545173407,0.005071613937616348
7,0.4418756663799286,10,0.08334638923406601,0.05927951261401177,0.04538707435131073,0.04759976640343666
8,0.29012829065322876,10,0.15911327302455902,0.0776071846485138,0.0004689579363912344,0.15152885019779205
9,0.6397294402122498,10,0.2128782719373703,0.11791419237852097,0.12493371963500977,0.2146915942430496
10,0.8357300162315369,10,0.2304766476154327,0.022907881066203117,0.016223693266510963,0.2025238275527954
11,0.26798877120018005,10,0.02388302981853485,0.05299552157521248,0.001884904340840876,0.011739992536604404
12,0.1832788735628128,10,0.026430195197463036,0.07210355252027512,0.004465299192816019,0.019243575632572178
13,0.45649099349975586,10,0.024152157828211784,0.2220841497182846,0.0361277274787426,0.01060955785214901
14,0.5194269418716431,10,0.17200584709644318,0.14852862060070038,0.018174558877944943,0.1277267336845398
15,0.20797820389270785,10,0.05010972544550896,0.00010109839786309748,0.00010109839786309748,0.00030093721579760313


==> imgs/experiments-lightspeed/errors.txt <==
exp,jkonet-star-linear,jkonet-star,jkonet,jkonet-vanilla,jkonet-star-linear-potential,jkonet-star-potential
1,0.023518165573477745,0.1336883157491684,0.6189447641372681,10,0.0004196779045742005,0.06673746556043625
2,0.09206923097372056,0.15082953870296478,0.2925814688205719,0.35822486877441406,0.04741806536912918,0.06083875522017479
3,0.17932866513729095,0.05269471928477287,0.26715418696403503,10,0.015420570969581604,0.0200002733618021
4,0.03697694092988968,0.08532511442899704,0.44836312532424927,10,0.003530419198796153,0.033603161573410034
5,0.028903234750032425,0.1341213434934616,0.37070077657699585,0.6146589517593384,0.0038422357756644487,0.023588459938764572
6,0.1068619042634964,0.17981885373592377,0.3163987100124359,10,0.007324838545173407,0.01096980832517147
7,0.05927951261401177,0.10040779411792757,0.34339070320129395,1.3338831663131714,0.04538707435131073,0.05738257989287376
8,0.0776071846485138,0.19996510446071625,0.2748904228210449,10,0.0004689579363912344,0.1509406864643097
9,0.11791419237852097,0.20388571918010712,0.6153743863105774,10,0.12493371963500977,0.20758084952831268
10,0.09831950068473816,0.2094438076019287,0.7602555155754089,10,0.10073135048151016,0.16545891761779785
11,0.15357016026973724,0.15043650567531586,0.26395732164382935,0.7353372573852539,0.01773103140294552,0.020398257300257683
12,0.07210355252027512,0.13577862083911896,0.21254999935626984,0.6010289192199707,0.004465299192816019,0.019103333353996277
13,0.2220841497182846,0.1314844787120819,0.4517160952091217,0.8750006556510925,0.0361277274787426,0.015623638406395912
14,0.14852862060070038,0.15795646607875824,0.45093318819999695,10,0.018174558877944943,0.12217894941568376
15,0.00010109839786309748,0.12862908840179443,0.27028629183769226,1.2510908842086792,0.00010109839786309748,0.000558894535060972


==> imgs/experiments-lightspeed/errors_old.txt <==
exp,jkonet-vanilla,jkonet,jkonet-star-potential,jkonet-star-linear,jkonet-star-linear-potential,jkonet-star
1,0.06047873,0.072461076,0.003857538,2.8338929e-05,1.670475e-07,0.0030623397
2,0.014641267,0.08022848,0.0006310617,0.002350192,0.0012050781,0.0024052665
3,0.0013074866,0.064257786,0.0009366044,0.0023209807,0.0009690601,0.0038447632
4,0.09334778,0.077971384,0.0014585075,0.0003051529,8.673315e-06,0.001444863
5,0.08353403,0.07889318,0.0023519616,0.00046414512,1.8496476e-05,0.0025541857
6,0.009207182,0.09072269,0.00027965437,0.0023780721,9.824338e-05,0.0005963451
7,0.0325422,0.09986142,0.001819661,0.0015787553,0.001325252,0.0021695395
8,1.0,0.07689681,0.051069144,0.00013290739,10792357e-07,0.06743427
9,0.4885057,0.07381537,0.014622594,0.0024568746,0.0039287363,0.014167435
10,0.23158011,0.056055266,0.024419755,0.00290561,0.007870538,0.03346334
11,0.09743283,0.07177646,0.02005684,0.0033797158,0.0041435333,0.02854219
12,0.09119131,0.047676645,0.0009594339,0.00021920478,3.058744e-05,0.0009708203
13,0.34450573,0.12732238,0.006716382,0.025110682,0.006839584,0.007716884
14,0.839236,0.1424632,0.045698106,0.004327115,0.0006628086,0.048375957
15,10,0.0915723,0.0002729018,0.0,2.0092243e-06,0.0005437746

==> imgs/experiments-lightspeed/time.txt <==
method,median,q1,q3,lw,uw
jkonet-star-linear,20.990659952163696,13.987112998962402,39.32106006145477,13.478631258010864,47.56040167808533
jkonet-star,2.2715392255783082,2.0709201681613925,2.4021984815597532,2.001229476928711,2.7523571705818175
jkonet,5.0419404363632205,4.896851290464401,5.302799878120422,4.762952587604523,5.313608179092407
jkonet-vanilla,6.636267546812693,6.486071183681489,7.236545822620392,6.387049853801727,8.348762029409409
jkonet-star-linear-potential,2.829221725463867,2.807001829147339,2.870569109916687,2.783641815185547,2.8916025161743164
jkonet-star-potential,0.026747491359710693,0.02663691759109497,0.02738738298416138,0.02576186180114746,0.027961301803588866

==> imgs/experiments-not-diffusion/pred_velocity_field.txt <==
-4.00   -4.00   1.28    -11.06 
-3.58   -4.00   0.25    -10.38 
-3.16   -4.00   -1.13   -9.50  
-2.74   -4.00   -2.83   -8.44  
-2.32   -4.00   -4.65   -7.33  
-1.89   -4.00   -6.29   -6.33  
-1.47   -4.00   -7.61   -5.50  
-1.05   -4.00   -8.64   -4.84  
-0.63   -4.00   -9.39   -4.29  
-0.21   -4.00   -9.89   -3.80  
0.21    -4.00   -10.16  -3.34  
0.63    -4.00   -10.17  -2.85  
1.05    -4.00   -9.93   -2.30  
1.47    -4.00   -9.44   -1.66  
1.89    -4.00   -8.75   -0.95  
2.32    -4.00   -7.97   -0.22  
2.74    -4.00   -7.19   0.50   
3.16    -4.00   -6.47   1.16   
3.58    -4.00   -5.82   1.77   
4.00    -4.00   -5.27   2.32   
-4.00   -3.58   1.83    -11.32 
-3.58   -3.58   0.98    -10.73 
-3.16   -3.58   -0.20   -9.96  
-2.74   -3.58   -1.73   -8.97  
-2.32   -3.58   -3.52   -7.83  
-1.89   -3.58   -5.30   -6.71  
-1.47   -3.58   -6.81   -5.74  
-1.05   -3.58   -7.97   -4.93  
-0.63   -3.58   -8.82   -4.26  
-0.21   -3.58   -9.37   -3.66  
0.21    -3.58   -9.63   -3.08  
0.63    -3.58   -9.60   -2.47  
1.05    -3.58   -9.28   -1.80  
1.47    -3.58   -8.71   -1.06  
1.89    -3.58   -7.99   -0.29  
2.32    -3.58   -7.23   0.48   
2.74    -3.58   -6.50   1.19   
3.16    -3.58   -5.84   1.84   
3.58    -3.58   -5.26   2.43   
4.00    -3.58   -4.76   2.95   
-4.00   -3.16   2.30    -11.49 
-3.58   -3.16   1.60    -10.98 
-3.16   -3.16   0.64    -10.30 
-2.74   -3.16   -0.69   -9.41  
-2.32   -3.16   -2.35   -8.31  
-1.89   -3.16   -4.17   -7.11  
-1.47   -3.16   -5.84   -5.98  
-1.05   -3.16   -7.17   -5.01  
-0.63   -3.16   -8.12   -4.19  
-0.21   -3.16   -8.72   -3.45  
0.21    -3.16   -8.98   -2.73  
0.63    -3.16   -8.90   -1.98  
1.05    -3.16   -8.52   -1.19  
1.47    -3.16   -7.91   -0.36  
1.89    -3.16   -7.20   0.46   
2.32    -3.16   -6.49   1.22   
2.74    -3.16   -5.82   1.92   
3.16    -3.16   -5.23   2.55   
3.58    -3.16   -4.72   3.11   
4.00    -3.16   -4.28   3.61   
-4.00   -2.74   2.71    -11.57 
-3.58   -2.74   2.15    -11.12 
-3.16   -2.74   1.37    -10.52 
-2.74   -2.74   0.27    -9.72  
-2.32   -2.74   -1.19   -8.69  
-1.89   -2.74   -2.94   -7.47  
-1.47   -2.74   -4.70   -6.21  
-1.05   -2.74   -6.18   -5.06  
-0.63   -2.74   -7.26   -4.05  
-0.21   -2.74   -7.92   -3.13  
0.21    -2.74   -8.18   -2.25  
0.63    -2.74   -8.06   -1.36  
1.05    -2.74   -7.66   -0.46  
1.47    -2.74   -7.07   0.43   
1.89    -2.74   -6.41   1.26   
2.32    -2.74   -5.76   2.01   
2.74    -2.74   -5.17   2.69   
3.16    -2.74   -4.65   3.29   
3.58    -2.74   -4.20   3.82   
4.00    -2.74   -3.82   4.30   
-4.00   -2.32   3.08    -11.51 
-3.58   -2.32   2.64    -11.11 
-3.16   -2.32   2.02    -10.57 
-2.74   -2.32   1.14    -9.86  
-2.32   -2.32   -0.08   -8.91  
-1.89   -2.32   -1.65   -7.72  
-1.47   -2.32   -3.40   -6.37  
-1.05   -2.32   -5.00   -5.03  
-0.63   -2.32   -6.21   -3.81  
-0.21   -2.32   -6.94   -2.69  
0.21    -2.32   -7.22   -1.64  
0.63    -2.32   -7.11   -0.61  
1.05    -2.32   -6.73   0.37   
1.47    -2.32   -6.20   1.28   
1.89    -2.32   -5.62   2.10   
2.32    -2.32   -5.06   2.84   
2.74    -2.32   -4.55   3.48   
3.16    -2.32   -4.10   4.06   
3.58    -2.32   -3.71   4.56   
4.00    -2.32   -3.38   5.01   
-4.00   -1.89   3.41    -11.24 
-3.58   -1.89   3.08    -10.88 
-3.16   -1.89   2.61    -10.39 
-2.74   -1.89   1.93    -9.75  
-2.32   -1.89   0.96    -8.88  
-1.89   -1.89   -0.36   -7.75  
-1.47   -1.89   -1.98   -6.37  
-1.05   -1.89   -3.61   -4.88  
-0.63   -1.89   -4.93   -3.44  
-0.21   -1.89   -5.76   -2.12  
0.21    -1.89   -6.11   -0.90  
0.63    -1.89   -6.06   0.23   
1.05    -1.89   -5.76   1.26   
1.47    -1.89   -5.33   2.18   
1.89    -1.89   -4.85   2.98   
2.32    -1.89   -4.39   3.69   
2.74    -1.89   -3.96   4.30   
3.16    -1.89   -3.58   4.84   
3.58    -1.89   -3.26   5.30   
4.00    -1.89   -2.98   5.71   
-4.00   -1.47   3.70    -10.66 
-3.58   -1.47   3.47    -10.34 
-3.16   -1.47   3.14    -9.90  
-2.74   -1.47   2.64    -9.31  
-2.32   -1.47   1.91    -8.52  
-1.89   -1.47   0.87    -7.46  
-1.47   -1.47   -0.50   -6.12  
-1.05   -1.47   -2.05   -4.55  
-0.63   -1.47   -3.45   -2.94  
-0.21   -1.47   -4.41   -1.43  
0.21    -1.47   -4.88   -0.07  
0.63    -1.47   -4.96   1.14   
1.05    -1.47   -4.79   2.19   
1.47    -1.47   -4.48   3.10   
1.89    -1.47   -4.11   3.88   
2.32    -1.47   -3.75   4.55   
2.74    -1.47   -3.41   5.13   
3.16    -1.47   -3.11   5.61   
3.58    -1.47   -2.85   6.03   
4.00    -1.47   -2.63   6.38   
-4.00   -1.05   3.97    -9.79  
-3.58   -1.05   3.83    -9.48  
-3.16   -1.05   3.62    -9.08  
-2.74   -1.05   3.29    -8.53  
-2.32   -1.05   2.79    -7.81  
-1.89   -1.05   2.03    -6.84  
-1.47   -1.05   0.95    -5.58  
-1.05   -1.05   -0.40   -4.03  
-0.63   -1.05   -1.80   -2.34  
-0.21   -1.05   -2.90   -0.69  
0.21    -1.05   -3.55   0.78   
0.63    -1.05   -3.81   2.05   
1.05    -1.05   -3.80   3.12   
1.47    -1.05   -3.64   4.02   
1.89    -1.05   -3.41   4.78   
2.32    -1.05   -3.15   5.41   
2.74    -1.05   -2.91   5.93   
3.16    -1.05   -2.68   6.36   
3.58    -1.05   -2.49   6.72   
4.00    -1.05   -2.32   7.03   
-4.00   -0.63   4.24    -8.73  
-3.58   -0.63   4.18    -8.42  
-3.16   -0.63   4.08    -8.02  
-2.74   -0.63   3.90    -7.50  
-2.32   -0.63   3.59    -6.83  
-1.89   -0.63   3.09    -5.95  
-1.47   -0.63   2.31    -4.80  
-1.05   -0.63   1.22    -3.36  
-0.63   -0.63   -0.07   -1.69  
-0.21   -0.63   -1.28   0.02   
0.21    -0.63   -2.14   1.59   
0.63    -0.63   -2.62   2.92   
1.05    -0.63   -2.82   4.02   
1.47    -0.63   -2.83   4.92   
1.89    -0.63   -2.74   5.64   
2.32    -0.63   -2.60   6.23   
2.74    -0.63   -2.46   6.70   
3.16    -0.63   -2.31   7.08   
3.58    -0.63   -2.18   7.39   
4.00    -0.63   -2.06   7.65   
-4.00   -0.21   4.53    -7.62  
-3.58   -0.21   4.55    -7.28  
-3.16   -0.21   4.54    -6.87  
-2.74   -0.21   4.47    -6.36  
-2.32   -0.21   4.33    -5.72  
-1.89   -0.21   4.04    -4.91  
-1.47   -0.21   3.53    -3.89  
-1.05   -0.21   2.72    -2.60  
-0.63   -0.21   1.62    -1.05  
-0.21   -0.21   0.41    0.63   
0.21    -0.21   -0.64   2.25   
0.63    -0.21   -1.38   3.67   
1.05    -0.21   -1.81   4.83   
1.47    -0.21   -2.02   5.74   
1.89    -0.21   -2.10   6.45   
2.32    -0.21   -2.10   7.00   
2.74    -0.21   -2.06   7.43   
3.16    -0.21   -1.99   7.77   
3.58    -0.21   -1.92   8.04   
4.00    -0.21   -1.85   8.25   
-4.00   0.21    4.85    -6.52  
-3.58   0.21    4.93    -6.16  
-3.16   0.21    5.00    -5.73  
-2.74   0.21    5.04    -5.22  
-2.32   0.21    5.02    -4.61  
-1.89   0.21    4.91    -3.86  
-1.47   0.21    4.62    -2.94  
-1.05   0.21    4.06    -1.80  
-0.63   0.21    3.18    -0.43  
-0.21   0.21    2.06    1.13   
0.21    0.21    0.92    2.73   
0.63    0.21    -0.05   4.21   
1.05    0.21    -0.75   5.45   
1.47    0.21    -1.20   6.42   
1.89    0.21    -1.48   7.15   
2.32    0.21    -1.62   7.70   
2.74    0.21    -1.69   8.12   
3.16    0.21    -1.71   8.43   
3.58    0.21    -1.70   8.66   
4.00    0.21    -1.68   8.83   
-4.00   0.63    5.20    -5.50  
-3.58   0.63    5.33    -5.11  
-3.16   0.63    5.47    -4.67  
-2.74   0.63    5.59    -4.15  
-2.32   0.63    5.69    -3.56  
-1.89   0.63    5.71    -2.85  
-1.47   0.63    5.59    -2.01  
-1.05   0.63    5.24    -1.01  
-0.63   0.63    4.57    0.19   
-0.21   0.63    3.60    1.57   
0.21    0.63    2.46    3.05   
0.63    0.63    1.34    4.50   
1.05    0.63    0.40    5.80   
1.47    0.63    -0.32   6.86   
1.89    0.63    -0.81   7.68   
2.32    0.63    -1.14   8.28   
2.74    0.63    -1.34   8.71   
3.16    0.63    -1.45   9.02   
3.58    0.63    -1.51   9.24   
4.00    0.63    -1.54   9.39   
-4.00   1.05    5.57    -4.54  
-3.58   1.05    5.75    -4.14  
-3.16   1.05    5.95    -3.68  
-2.74   1.05    6.14    -3.16  
-2.32   1.05    6.32    -2.58  
-1.89   1.05    6.44    -1.91  
-1.47   1.05    6.45    -1.15  
-1.05   1.05    6.26    -0.26  
-0.63   1.05    5.78    0.77   
-0.21   1.05    4.96    1.96   
0.21    1.05    3.88    3.27   
0.63    1.05    2.71    4.61   
1.05    1.05    1.60    5.88   
1.47    1.05    0.67    7.00   
1.89    1.05    -0.06   7.92   
2.32    1.05    -0.59   8.62   
2.74    1.05    -0.94   9.14   
3.16    1.05    -1.18   9.49   
3.58    1.05    -1.33   9.74   
4.00    1.05    -1.42   9.90   
-4.00   1.47    5.96    -3.66  
-3.58   1.47    6.19    -3.24  
-3.16   1.47    6.44    -2.77  
-2.74   1.47    6.69    -2.25  
-2.32   1.47    6.94    -1.68  
-1.89   1.47    7.13    -1.05  
-1.47   1.47    7.23    -0.35  
-1.05   1.47    7.15    0.43   
-0.63   1.47    6.80    1.30   
-0.21   1.47    6.12    2.30   
0.21    1.47    5.14    3.43   
0.63    1.47    3.97    4.63   
1.05    1.47    2.79    5.81   
1.47    1.47    1.71    6.91   
1.89    1.47    0.79    7.88   
2.32    1.47    0.07    8.69   
2.74    1.47    -0.46   9.31   
3.16    1.47    -0.84   9.77   
3.58    1.47    -1.10   10.09  
4.00    1.47    -1.27   10.30  
-4.00   1.89    6.37    -2.83  
-3.58   1.89    6.64    -2.40  
-3.16   1.89    6.93    -1.93  
-2.74   1.89    7.23    -1.41  
-2.32   1.89    7.52    -0.86  
-1.89   1.89    7.77    -0.27  
-1.47   1.89    7.92    0.36   
-1.05   1.89    7.91    1.03   
-0.63   1.89    7.65    1.76   
-0.21   1.89    7.10    2.59   
0.21    1.89    6.23    3.54   
0.63    1.89    5.11    4.59   
1.05    1.89    3.90    5.67   
1.47    1.89    2.73    6.72   
1.89    1.89    1.70    7.68   
2.32    1.89    0.83    8.52   
2.74    1.89    0.13    9.23   
3.16    1.89    -0.40   9.80   
3.58    1.89    -0.79   10.22  
4.00    1.89    -1.07   10.53  
-4.00   2.32    6.79    -2.06  
-3.58   2.32    7.09    -1.62  
-3.16   2.32    7.42    -1.15  
-2.74   2.32    7.75    -0.65  
-2.32   2.32    8.08    -0.13  
-1.89   2.32    8.35    0.41   
-1.47   2.32    8.52    0.96   
-1.05   2.32    8.55    1.53   
-0.63   2.32    8.36    2.14   
-0.21   2.32    7.90    2.82   
0.21    2.32    7.16    3.60   
0.63    2.32    6.13    4.51   
1.05    2.32    4.93    5.49   
1.47    2.32    3.72    6.47   
1.89    2.32    2.60    7.40   
2.32    2.32    1.62    8.24   
2.74    2.32    0.80    8.99   
3.16    2.32    0.13    9.62   
3.58    2.32    -0.38   10.13  
4.00    2.32    -0.77   10.53  
-4.00   2.74    7.21    -1.35  
-3.58   2.74    7.54    -0.91  
-3.16   2.74    7.89    -0.45  
-2.74   2.74    8.25    0.02   
-2.32   2.74    8.58    0.50   
-1.89   2.74    8.86    0.99   
-1.47   2.74    9.04    1.46   
-1.05   2.74    9.08    1.94   
-0.63   2.74    8.93    2.43   
-0.21   2.74    8.57    2.99   
0.21    2.74    7.93    3.64   
0.63    2.74    7.02    4.41   
1.05    2.74    5.88    5.28   
1.47    2.74    4.66    6.19   
1.89    2.74    3.48    7.08   
2.32    2.74    2.41    7.92   
2.74    2.74    1.50    8.67   
3.16    2.74    0.73    9.33   
3.58    2.74    0.11    9.90   
4.00    2.74    -0.39   10.38  
-4.00   3.16    7.63    -0.70  
-3.58   3.16    7.99    -0.27  
-3.16   3.16    8.35    0.17   
-2.74   3.16    8.71    0.61   
-2.32   3.16    9.04    1.04   
-1.89   3.16    9.30    1.46   
-1.47   3.16    9.47    1.86   
-1.05   3.16    9.51    2.26   
-0.63   3.16    9.40    2.67   
-0.21   3.16    9.11    3.12   
0.21    3.16    8.58    3.66   
0.63    3.16    7.78    4.30   
1.05    3.16    6.74    5.06   
1.47    3.16    5.54    5.90   
1.89    3.16    4.33    6.75   
2.32    3.16    3.20    7.56   
2.74    3.16    2.21    8.32   
3.16    3.16    1.36    9.00   
3.58    3.16    0.65    9.59   
4.00    3.16    0.07    10.11  
-4.00   3.58    8.05    -0.11  
-3.58   3.58    8.41    0.30   
-3.16   3.58    8.78    0.71   
-2.74   3.58    9.13    1.11   
-2.32   3.58    9.44    1.49   
-1.89   3.58    9.68    1.85   
-1.47   3.58    9.83    2.19   
-1.05   3.58    9.87    2.51   
-0.63   3.58    9.79    2.85   
-0.21   3.58    9.55    3.22   
0.21    3.58    9.12    3.66   
0.63    3.58    8.44    4.20   
1.05    3.58    7.50    4.86   
1.47    3.58    6.36    5.61   
1.89    3.58    5.15    6.41   
2.32    3.58    3.98    7.20   
2.74    3.58    2.93    7.94   
3.16    3.58    2.01    8.63   
3.58    3.58    1.22    9.25   
4.00    3.58    0.57    9.80   
-4.00   4.00    8.44    0.41   
-3.58   4.00    8.81    0.80   
-3.16   4.00    9.17    1.17   
-2.74   4.00    9.50    1.53   
-2.32   4.00    9.78    1.86   
-1.89   4.00    10.00   2.16   
-1.47   4.00    10.13   2.44   
-1.05   4.00    10.17   2.71   
-0.63   4.00    10.11   2.98   
-0.21   4.00    9.92    3.29   
0.21    4.00    9.56    3.66   
0.63    4.00    8.99    4.11   
1.05    4.00    8.16    4.67   
1.47    4.00    7.11    5.34   
1.89    4.00    5.92    6.08   
2.32    4.00    4.74    6.84   
2.74    4.00    3.65    7.57   
3.16    4.00    2.67    8.25   
3.58    4.00    1.82    8.88   
4.00    4.00    1.09    9.45   


==> imgs/experiments-not-diffusion/real_velocity_field.txt <==
-4.00   -4.00   0.00    -4.00  
-3.58   -4.00   -0.42   -4.00  
-3.16   -4.00   -0.84   -4.00  
-2.74   -4.00   -1.26   -4.00  
-2.32   -4.00   -1.68   -4.00  
-1.89   -4.00   -2.11   -4.00  
-1.47   -4.00   -2.53   -4.00  
-1.05   -4.00   -2.95   -4.00  
-0.63   -4.00   -3.37   -4.00  
-0.21   -4.00   -3.79   -4.00  
0.21    -4.00   -4.21   -4.00  
0.63    -4.00   -4.63   -4.00  
1.05    -4.00   -5.05   -4.00  
1.47    -4.00   -5.47   -4.00  
1.89    -4.00   -5.89   -4.00  
2.32    -4.00   -6.32   -4.00  
2.74    -4.00   -6.74   -4.00  
3.16    -4.00   -7.16   -4.00  
3.58    -4.00   -7.58   -4.00  
4.00    -4.00   -8.00   -4.00  
-4.00   -3.58   0.42    -3.58  
-3.58   -3.58   0.00    -3.58  
-3.16   -3.58   -0.42   -3.58  
-2.74   -3.58   -0.84   -3.58  
-2.32   -3.58   -1.26   -3.58  
-1.89   -3.58   -1.68   -3.58  
-1.47   -3.58   -2.11   -3.58  
-1.05   -3.58   -2.53   -3.58  
-0.63   -3.58   -2.95   -3.58  
-0.21   -3.58   -3.37   -3.58  
0.21    -3.58   -3.79   -3.58  
0.63    -3.58   -4.21   -3.58  
1.05    -3.58   -4.63   -3.58  
1.47    -3.58   -5.05   -3.58  
1.89    -3.58   -5.47   -3.58  
2.32    -3.58   -5.89   -3.58  
2.74    -3.58   -6.32   -3.58  
3.16    -3.58   -6.74   -3.58  
3.58    -3.58   -7.16   -3.58  
4.00    -3.58   -7.58   -3.58  
-4.00   -3.16   0.84    -3.16  
-3.58   -3.16   0.42    -3.16  
-3.16   -3.16   0.00    -3.16  
-2.74   -3.16   -0.42   -3.16  
-2.32   -3.16   -0.84   -3.16  
-1.89   -3.16   -1.26   -3.16  
-1.47   -3.16   -1.68   -3.16  
-1.05   -3.16   -2.11   -3.16  
-0.63   -3.16   -2.53   -3.16  
-0.21   -3.16   -2.95   -3.16  
0.21    -3.16   -3.37   -3.16  
0.63    -3.16   -3.79   -3.16  
1.05    -3.16   -4.21   -3.16  
1.47    -3.16   -4.63   -3.16  
1.89    -3.16   -5.05   -3.16  
2.32    -3.16   -5.47   -3.16  
2.74    -3.16   -5.89   -3.16  
3.16    -3.16   -6.32   -3.16  
3.58    -3.16   -6.74   -3.16  
4.00    -3.16   -7.16   -3.16  
-4.00   -2.74   1.26    -2.74  
-3.58   -2.74   0.84    -2.74  
-3.16   -2.74   0.42    -2.74  
-2.74   -2.74   0.00    -2.74  
-2.32   -2.74   -0.42   -2.74  
-1.89   -2.74   -0.84   -2.74  
-1.47   -2.74   -1.26   -2.74  
-1.05   -2.74   -1.68   -2.74  
-0.63   -2.74   -2.11   -2.74  
-0.21   -2.74   -2.53   -2.74  
0.21    -2.74   -2.95   -2.74  
0.63    -2.74   -3.37   -2.74  
1.05    -2.74   -3.79   -2.74  
1.47    -2.74   -4.21   -2.74  
1.89    -2.74   -4.63   -2.74  
2.32    -2.74   -5.05   -2.74  
2.74    -2.74   -5.47   -2.74  
3.16    -2.74   -5.89   -2.74  
3.58    -2.74   -6.32   -2.74  
4.00    -2.74   -6.74   -2.74  
-4.00   -2.32   1.68    -2.32  
-3.58   -2.32   1.26    -2.32  
-3.16   -2.32   0.84    -2.32  
-2.74   -2.32   0.42    -2.32  
-2.32   -2.32   0.00    -2.32  
-1.89   -2.32   -0.42   -2.32  
-1.47   -2.32   -0.84   -2.32  
-1.05   -2.32   -1.26   -2.32  
-0.63   -2.32   -1.68   -2.32  
-0.21   -2.32   -2.11   -2.32  
0.21    -2.32   -2.53   -2.32  
0.63    -2.32   -2.95   -2.32  
1.05    -2.32   -3.37   -2.32  
1.47    -2.32   -3.79   -2.32  
1.89    -2.32   -4.21   -2.32  
2.32    -2.32   -4.63   -2.32  
2.74    -2.32   -5.05   -2.32  
3.16    -2.32   -5.47   -2.32  
3.58    -2.32   -5.89   -2.32  
4.00    -2.32   -6.32   -2.32  
-4.00   -1.89   2.11    -1.89  
-3.58   -1.89   1.68    -1.89  
-3.16   -1.89   1.26    -1.89  
-2.74   -1.89   0.84    -1.89  
-2.32   -1.89   0.42    -1.89  
-1.89   -1.89   0.00    -1.89  
-1.47   -1.89   -0.42   -1.89  
-1.05   -1.89   -0.84   -1.89  
-0.63   -1.89   -1.26   -1.89  
-0.21   -1.89   -1.68   -1.89  
0.21    -1.89   -2.11   -1.89  
0.63    -1.89   -2.53   -1.89  
1.05    -1.89   -2.95   -1.89  
1.47    -1.89   -3.37   -1.89  
1.89    -1.89   -3.79   -1.89  
2.32    -1.89   -4.21   -1.89  
2.74    -1.89   -4.63   -1.89  
3.16    -1.89   -5.05   -1.89  
3.58    -1.89   -5.47   -1.89  
4.00    -1.89   -5.89   -1.89  
-4.00   -1.47   2.53    -1.47  
-3.58   -1.47   2.11    -1.47  
-3.16   -1.47   1.68    -1.47  
-2.74   -1.47   1.26    -1.47  
-2.32   -1.47   0.84    -1.47  
-1.89   -1.47   0.42    -1.47  
-1.47   -1.47   0.00    -1.47  
-1.05   -1.47   -0.42   -1.47  
-0.63   -1.47   -0.84   -1.47  
-0.21   -1.47   -1.26   -1.47  
0.21    -1.47   -1.68   -1.47  
0.63    -1.47   -2.11   -1.47  
1.05    -1.47   -2.53   -1.47  
1.47    -1.47   -2.95   -1.47  
1.89    -1.47   -3.37   -1.47  
2.32    -1.47   -3.79   -1.47  
2.74    -1.47   -4.21   -1.47  
3.16    -1.47   -4.63   -1.47  
3.58    -1.47   -5.05   -1.47  
4.00    -1.47   -5.47   -1.47  
-4.00   -1.05   2.95    -1.05  
-3.58   -1.05   2.53    -1.05  
-3.16   -1.05   2.11    -1.05  
-2.74   -1.05   1.68    -1.05  
-2.32   -1.05   1.26    -1.05  
-1.89   -1.05   0.84    -1.05  
-1.47   -1.05   0.42    -1.05  
-1.05   -1.05   0.00    -1.05  
-0.63   -1.05   -0.42   -1.05  
-0.21   -1.05   -0.84   -1.05  
0.21    -1.05   -1.26   -1.05  
0.63    -1.05   -1.68   -1.05  
1.05    -1.05   -2.11   -1.05  
1.47    -1.05   -2.53   -1.05  
1.89    -1.05   -2.95   -1.05  
2.32    -1.05   -3.37   -1.05  
2.74    -1.05   -3.79   -1.05  
3.16    -1.05   -4.21   -1.05  
3.58    -1.05   -4.63   -1.05  
4.00    -1.05   -5.05   -1.05  
-4.00   -0.63   3.37    -0.63  
-3.58   -0.63   2.95    -0.63  
-3.16   -0.63   2.53    -0.63  
-2.74   -0.63   2.11    -0.63  
-2.32   -0.63   1.68    -0.63  
-1.89   -0.63   1.26    -0.63  
-1.47   -0.63   0.84    -0.63  
-1.05   -0.63   0.42    -0.63  
-0.63   -0.63   0.00    -0.63  
-0.21   -0.63   -0.42   -0.63  
0.21    -0.63   -0.84   -0.63  
0.63    -0.63   -1.26   -0.63  
1.05    -0.63   -1.68   -0.63  
1.47    -0.63   -2.11   -0.63  
1.89    -0.63   -2.53   -0.63  
2.32    -0.63   -2.95   -0.63  
2.74    -0.63   -3.37   -0.63  
3.16    -0.63   -3.79   -0.63  
3.58    -0.63   -4.21   -0.63  
4.00    -0.63   -4.63   -0.63  
-4.00   -0.21   3.79    -0.21  
-3.58   -0.21   3.37    -0.21  
-3.16   -0.21   2.95    -0.21  
-2.74   -0.21   2.53    -0.21  
-2.32   -0.21   2.11    -0.21  
-1.89   -0.21   1.68    -0.21  
-1.47   -0.21   1.26    -0.21  
-1.05   -0.21   0.84    -0.21  
-0.63   -0.21   0.42    -0.21  
-0.21   -0.21   0.00    -0.21  
0.21    -0.21   -0.42   -0.21  
0.63    -0.21   -0.84   -0.21  
1.05    -0.21   -1.26   -0.21  
1.47    -0.21   -1.68   -0.21  
1.89    -0.21   -2.11   -0.21  
2.32    -0.21   -2.53   -0.21  
2.74    -0.21   -2.95   -0.21  
3.16    -0.21   -3.37   -0.21  
3.58    -0.21   -3.79   -0.21  
4.00    -0.21   -4.21   -0.21  
-4.00   0.21    4.21    0.21   
-3.58   0.21    3.79    0.21   
-3.16   0.21    3.37    0.21   
-2.74   0.21    2.95    0.21   
-2.32   0.21    2.53    0.21   
-1.89   0.21    2.11    0.21   
-1.47   0.21    1.68    0.21   
-1.05   0.21    1.26    0.21   
-0.63   0.21    0.84    0.21   
-0.21   0.21    0.42    0.21   
0.21    0.21    0.00    0.21   
0.63    0.21    -0.42   0.21   
1.05    0.21    -0.84   0.21   
1.47    0.21    -1.26   0.21   
1.89    0.21    -1.68   0.21   
2.32    0.21    -2.11   0.21   
2.74    0.21    -2.53   0.21   
3.16    0.21    -2.95   0.21   
3.58    0.21    -3.37   0.21   
4.00    0.21    -3.79   0.21   
-4.00   0.63    4.63    0.63   
-3.58   0.63    4.21    0.63   
-3.16   0.63    3.79    0.63   
-2.74   0.63    3.37    0.63   
-2.32   0.63    2.95    0.63   
-1.89   0.63    2.53    0.63   
-1.47   0.63    2.11    0.63   
-1.05   0.63    1.68    0.63   
-0.63   0.63    1.26    0.63   
-0.21   0.63    0.84    0.63   
0.21    0.63    0.42    0.63   
0.63    0.63    0.00    0.63   
1.05    0.63    -0.42   0.63   
1.47    0.63    -0.84   0.63   
1.89    0.63    -1.26   0.63   
2.32    0.63    -1.68   0.63   
2.74    0.63    -2.11   0.63   
3.16    0.63    -2.53   0.63   
3.58    0.63    -2.95   0.63   
4.00    0.63    -3.37   0.63   
-4.00   1.05    5.05    1.05   
-3.58   1.05    4.63    1.05   
-3.16   1.05    4.21    1.05   
-2.74   1.05    3.79    1.05   
-2.32   1.05    3.37    1.05   
-1.89   1.05    2.95    1.05   
-1.47   1.05    2.53    1.05   
-1.05   1.05    2.11    1.05   
-0.63   1.05    1.68    1.05   
-0.21   1.05    1.26    1.05   
0.21    1.05    0.84    1.05   
0.63    1.05    0.42    1.05   
1.05    1.05    0.00    1.05   
1.47    1.05    -0.42   1.05   
1.89    1.05    -0.84   1.05   
2.32    1.05    -1.26   1.05   
2.74    1.05    -1.68   1.05   
3.16    1.05    -2.11   1.05   
3.58    1.05    -2.53   1.05   
4.00    1.05    -2.95   1.05   
-4.00   1.47    5.47    1.47   
-3.58   1.47    5.05    1.47   
-3.16   1.47    4.63    1.47   
-2.74   1.47    4.21    1.47   
-2.32   1.47    3.79    1.47   
-1.89   1.47    3.37    1.47   
-1.47   1.47    2.95    1.47   
-1.05   1.47    2.53    1.47   
-0.63   1.47    2.11    1.47   
-0.21   1.47    1.68    1.47   
0.21    1.47    1.26    1.47   
0.63    1.47    0.84    1.47   
1.05    1.47    0.42    1.47   
1.47    1.47    0.00    1.47   
1.89    1.47    -0.42   1.47   
2.32    1.47    -0.84   1.47   
2.74    1.47    -1.26   1.47   
3.16    1.47    -1.68   1.47   
3.58    1.47    -2.11   1.47   
4.00    1.47    -2.53   1.47   
-4.00   1.89    5.89    1.89   
-3.58   1.89    5.47    1.89   
-3.16   1.89    5.05    1.89   
-2.74   1.89    4.63    1.89   
-2.32   1.89    4.21    1.89   
-1.89   1.89    3.79    1.89   
-1.47   1.89    3.37    1.89   
-1.05   1.89    2.95    1.89   
-0.63   1.89    2.53    1.89   
-0.21   1.89    2.11    1.89   
0.21    1.89    1.68    1.89   
0.63    1.89    1.26    1.89   
1.05    1.89    0.84    1.89   
1.47    1.89    0.42    1.89   
1.89    1.89    0.00    1.89   
2.32    1.89    -0.42   1.89   
2.74    1.89    -0.84   1.89   
3.16    1.89    -1.26   1.89   
3.58    1.89    -1.68   1.89   
4.00    1.89    -2.11   1.89   
-4.00   2.32    6.32    2.32   
-3.58   2.32    5.89    2.32   
-3.16   2.32    5.47    2.32   
-2.74   2.32    5.05    2.32   
-2.32   2.32    4.63    2.32   
-1.89   2.32    4.21    2.32   
-1.47   2.32    3.79    2.32   
-1.05   2.32    3.37    2.32   
-0.63   2.32    2.95    2.32   
-0.21   2.32    2.53    2.32   
0.21    2.32    2.11    2.32   
0.63    2.32    1.68    2.32   
1.05    2.32    1.26    2.32   
1.47    2.32    0.84    2.32   
1.89    2.32    0.42    2.32   
2.32    2.32    0.00    2.32   
2.74    2.32    -0.42   2.32   
3.16    2.32    -0.84   2.32   
3.58    2.32    -1.26   2.32   
4.00    2.32    -1.68   2.32   
-4.00   2.74    6.74    2.74   
-3.58   2.74    6.32    2.74   
-3.16   2.74    5.89    2.74   
-2.74   2.74    5.47    2.74   
-2.32   2.74    5.05    2.74   
-1.89   2.74    4.63    2.74   
-1.47   2.74    4.21    2.74   
-1.05   2.74    3.79    2.74   
-0.63   2.74    3.37    2.74   
-0.21   2.74    2.95    2.74   
0.21    2.74    2.53    2.74   
0.63    2.74    2.11    2.74   
1.05    2.74    1.68    2.74   
1.47    2.74    1.26    2.74   
1.89    2.74    0.84    2.74   
2.32    2.74    0.42    2.74   
2.74    2.74    0.00    2.74   
3.16    2.74    -0.42   2.74   
3.58    2.74    -0.84   2.74   
4.00    2.74    -1.26   2.74   
-4.00   3.16    7.16    3.16   
-3.58   3.16    6.74    3.16   
-3.16   3.16    6.32    3.16   
-2.74   3.16    5.89    3.16   
-2.32   3.16    5.47    3.16   
-1.89   3.16    5.05    3.16   
-1.47   3.16    4.63    3.16   
-1.05   3.16    4.21    3.16   
-0.63   3.16    3.79    3.16   
-0.21   3.16    3.37    3.16   
0.21    3.16    2.95    3.16   
0.63    3.16    2.53    3.16   
1.05    3.16    2.11    3.16   
1.47    3.16    1.68    3.16   
1.89    3.16    1.26    3.16   
2.32    3.16    0.84    3.16   
2.74    3.16    0.42    3.16   
3.16    3.16    0.00    3.16   
3.58    3.16    -0.42   3.16   
4.00    3.16    -0.84   3.16   
-4.00   3.58    7.58    3.58   
-3.58   3.58    7.16    3.58   
-3.16   3.58    6.74    3.58   
-2.74   3.58    6.32    3.58   
-2.32   3.58    5.89    3.58   
-1.89   3.58    5.47    3.58   
-1.47   3.58    5.05    3.58   
-1.05   3.58    4.63    3.58   
-0.63   3.58    4.21    3.58   
-0.21   3.58    3.79    3.58   
0.21    3.58    3.37    3.58   
0.63    3.58    2.95    3.58   
1.05    3.58    2.53    3.58   
1.47    3.58    2.11    3.58   
1.89    3.58    1.68    3.58   
2.32    3.58    1.26    3.58   
2.74    3.58    0.84    3.58   
3.16    3.58    0.42    3.58   
3.58    3.58    0.00    3.58   
4.00    3.58    -0.42   3.58   
-4.00   4.00    8.00    4.00   
-3.58   4.00    7.58    4.00   
-3.16   4.00    7.16    4.00   
-2.74   4.00    6.74    4.00   
-2.32   4.00    6.32    4.00   
-1.89   4.00    5.89    4.00   
-1.47   4.00    5.47    4.00   
-1.05   4.00    5.05    4.00   
-0.63   4.00    4.63    4.00   
-0.21   4.00    4.21    4.00   
0.21    4.00    3.79    4.00   
0.63    4.00    3.37    4.00   
1.05    4.00    2.95    4.00   
1.47    4.00    2.53    4.00   
1.89    4.00    2.11    4.00   
2.32    4.00    1.68    4.00   
2.74    4.00    1.26    4.00   
3.16    4.00    0.84    4.00   
3.58    4.00    0.42    4.00   
4.00    4.00    0.00    4.00   


==> imgs/experiments-ot-compare-time-and-error/ot_reg.txt <==
ot_reg,mean_err,std_err,mean_time,std_time
1.0,0.4774751231310858,0.23141362346327765,0.5266810131072998,0.2722288373034708
100.0,0.03397200543942867,0.038524085004709184,0.060275406307644316,0.046965217220621594
0.01,0.04100017071909607,0.04667417440533087,6.546137027740478,3.4571315354958796
0.1,0.03627605848683182,0.040171434390847145,2.080015983581543,2.0699142493700196


==> imgs/experiments-ot-reg-N/ot_reg_0.0.txt <==
N,mean_time,std_time
7500,2.1838018703460693,0.2847223090180222
1000,0.06028304100036621,0.047967117846221895
5000,1.2140097173055013,0.264216878000768
2500,0.30158407529195147,0.10826455581350182
10000,3.466424808502197,0.37123491828548344


==> imgs/experiments-ot-reg-N/ot_reg_0.01.txt <==
N,mean_time,std_time
1000,7.92232741355896,4.751098218913997
10000,376.1769049898783,224.47716292841253
5000,106.69911431948344,59.88901386979773
2500,32.99089241663615,18.411501101009943
7500,221.41055935223898,125.83503879283228


==> imgs/experiments-ot-reg-N/ot_reg_0.1.txt <==
N,mean_time,std_time
10000,82.29899241129557,102.96289738667993
7500,46.036449886957804,57.18236276169158
5000,19.766824900309246,24.773488434235972
2500,6.1475869719187415,6.999060884174247
1000,2.0522382195790607,2.1867486045285784


==> imgs/experiments-ot-reg-N/ot_reg_1.0.txt <==
N,mean_time,std_time
5000,5.383227564493815,15.595097545511765
2500,1.3676989968617757,1.250661301133487
1000,0.5826538912455241,0.3457659117695575
10000,12.396653992335002,14.361411396872928
7500,15.26764328956604,47.28572349841644


==> imgs/experiments-scaling/bohachevsky.csv <==
x y z
10 1000 0.1524602771
20 1000 0.1279216260
30 1000 0.1089879647
40 1000 0.0252187084
50 1000 0.0152719906

10 2500 0.1373433173
20 2500 0.1173297390
30 2500 0.0236473531
40 2500 0.0151900146
50 2500 0.0097608836

10 5000 0.1330479383
20 5000 0.0406829230
30 5000 0.0222950019
40 5000 0.0141800884
50 5000 0.0101232501

10 7500 0.1077819243
20 7500 0.0397861563
30 7500 0.0225898903
40 7500 0.0140413865
50 7500 0.0101122381

10 10000 0.1269076616
20 10000 0.0401505381
30 10000 0.0219434593
40 10000 0.0144465892
50 10000 0.0097983358


==> imgs/experiments-scaling/double_exp.csv <==
x y z
10 1000 0.0021958116
20 1000 0.0016146138
30 1000 0.0022238381
40 1000 0.0024712081
50 1000 0.0029929923

10 2500 0.0016875081
20 2500 0.0016302196
30 2500 0.0021780136
40 2500 0.0025138932
50 2500 0.0027201208

10 5000 0.0015118376
20 5000 0.0015550822
30 5000 0.0020698325
40 5000 0.0024553312
50 5000 0.0023592957

10 7500 0.0013421829
20 7500 0.0015809700
30 7500 0.0020711217
40 7500 0.0019022868
50 7500 0.0018338012

10 10000 0.0014789726
20 10000 0.0015139299
30 10000 0.0020346518
40 10000 0.0012954872
50 10000 0.0022433354


==> imgs/experiments-scaling/flat.csv <==
x y z
10 1000 0.0009726607
20 1000 0.0015017355
30 1000 0.0020307626
40 1000 0.0024503660
50 1000 0.0030230291

10 2500 0.0008896988
20 2500 0.0014857429
30 2500 0.0021533002
40 2500 0.0023300683
50 2500 0.0024250837

10 5000 0.0009116532
20 5000 0.0014498472
30 5000 0.0020184156
40 5000 0.0022904952
50 5000 0.0023271104

10 7500 0.0009159494
20 7500 0.0004500044
30 7500 0.0017603986
40 7500 0.0023349193
50 7500 0.0018042322

10 10000 0.0008709269
20 10000 0.0013371016
30 10000 0.0005941038
40 10000 0.0024700973
50 10000 0.0022422799


==> imgs/experiments-scaling/flowers.csv <==
x y z
10 1000 0.0664759725
20 1000 0.0947765782
30 1000 0.1124150753
40 1000 0.1290946454
50 1000 0.1471332759

10 2500 0.0111449379
20 2500 0.0809522644
30 2500 0.0969754979
40 2500 0.1096952707
50 2500 0.1231117770

10 5000 0.0041210889
20 5000 0.0276752058
30 5000 0.0905431733
40 5000 0.1037849709
50 5000 0.1149451733

10 7500 0.0037965297
20 7500 0.0201536585
30 7500 0.0822373703
40 7500 0.1015695706
50 7500 0.1140767857

10 10000 0.0028378214
20 10000 0.0179670826
30 10000 0.0529806092
40 10000 0.0951499119
50 10000 0.1120706797


==> imgs/experiments-scaling/friedman.csv <==
x y z
10 1000 0.0187146794
20 1000 0.0138628138
30 1000 0.0114485016
40 1000 0.0099932579
50 1000 0.0091957105

10 2500 0.0181881357
20 2500 0.0136264879
30 2500 0.0115946298
40 2500 0.0100987945
50 2500 0.0090137552

10 5000 0.0177346114
20 5000 0.0137614524
30 5000 0.0115881786
40 5000 0.0104077337
50 5000 0.0093420399

10 7500 0.0174403638
20 7500 0.0134635633
30 7500 0.0114925187
40 7500 0.0102471178
50 7500 0.0094484836

10 10000 0.0174298510
20 10000 0.0132524446
30 10000 0.0113464510
40 10000 0.0101048807
50 10000 0.0092873527


==> imgs/experiments-scaling/holder_table.csv <==
x y z
10 1000 0.0741962716
20 1000 0.1611795276
30 1000 0.3214966953
40 1000 0.6894698739
50 1000 1.2570364475

10 2500 0.0616990998
20 2500 0.1510559171
30 2500 0.3609245718
40 2500 0.7114712596
50 2500 1.2702642679

10 5000 0.0556943305
20 5000 0.1424456090
30 5000 0.3439551592
40 5000 0.7351353168
50 5000 1.3987388611

10 7500 0.0519603379
20 7500 0.1411716044
30 7500 0.3555752933
40 7500 0.7587829232
50 7500 1.4349482059

10 10000 0.0505331270
20 10000 0.1466466039
30 10000 0.3621093035
40 10000 0.7783760428
50 10000 1.4720176458


==> imgs/experiments-scaling/ishigami.csv <==
x y z
10 1000 0.0011226723
10 1000 0.0011226723
20 1000 0.0016148720
20 1000 0.0016148720
30 1000 0.0022383325
30 1000 0.0022383325
40 1000 0.0027451199
40 1000 0.0027451199
50 1000 0.0031917014
50 1000 0.0031917014

10 2500 0.0009408767
10 2500 0.0009408767
20 2500 0.0015916657
20 2500 0.0015916657
30 2500 0.0021881673
30 2500 0.0021881673
40 2500 0.0027221914
40 2500 0.0027221914
50 2500 0.0031263672
50 2500 0.0031263672

10 5000 0.0009492498
10 5000 0.0009492498
20 5000 0.0015723432
20 5000 0.0015723432
30 5000 0.0022100892
30 5000 0.0022100892
40 5000 0.0026879143
40 5000 0.0026879143
50 5000 0.0032255619
50 5000 0.0032255619

10 7500 0.0009590398
10 7500 0.0009590398
20 7500 0.0016014584
20 7500 0.0016014584
30 7500 0.0021776052
30 7500 0.0021776052
40 7500 0.0026970401
40 7500 0.0026970401
50 7500 0.0031056968
50 7500 0.0031056968

10 10000 0.0009459112
10 10000 0.0009459112
20 10000 0.0015702083
20 10000 0.0015702083
30 10000 0.0022002175
30 10000 0.0022002175
40 10000 0.0026768495
40 10000 0.0026886601
50 10000 0.0030669195
50 10000 0.0030669195


==> imgs/experiments-scaling/oakley_ohagan.csv <==
x y z
10 1000 0.0856461301
20 1000 0.1214710996
30 1000 0.1608520448
40 1000 0.2217352241
50 1000 0.3288358748

10 2500 0.0846365690
20 2500 0.1216623336
30 2500 0.1517727375
40 2500 0.1856794655
50 2500 0.2178436071

10 5000 0.0843329206
20 5000 0.1210542247
30 5000 0.1504626125
40 5000 0.1800537854
50 5000 0.2154294252

10 7500 0.0845278651
20 7500 0.1208668724
30 7500 0.1503906101
40 7500 0.1820204258
50 7500 0.2272165567

10 10000 0.0847282335
20 10000 0.1208889708
30 10000 0.1487243474
40 10000 0.1907043308
50 10000 0.2148610204


==> imgs/experiments-scaling/relu.csv <==
x y z
10 1000 0.0366655253
20 1000 0.0670422316
30 1000 0.1062635183
40 1000 0.7787246108
50 1000 0.8534545302

10 2500 0.0321984403
20 2500 0.0585460737
30 2500 0.0866139159
40 2500 0.0984455347
50 2500 0.1250963062

10 5000 0.0309342481
20 5000 0.0562590249
30 5000 0.0779538974
40 5000 0.0927497968
50 5000 0.1089584380

10 7500 0.0311158951
20 7500 0.0564419106
30 7500 0.0766455233
40 7500 0.0949324891
50 7500 0.1057791337

10 10000 0.0316706859
20 10000 0.0543550514
30 10000 0.0756750703
40 10000 0.0904656872
50 10000 0.1045347229


==> imgs/experiments-scaling/rotational.csv <==
x y z
10 1000 0.0070466655
20 1000 0.0022873327
30 1000 0.0023591120
40 1000 0.0027511427
50 1000 0.0031578676

10 2500 0.0072756126
20 2500 0.0023514368
30 2500 0.0023588901
40 2500 0.0028107006
50 2500 0.0032196534

10 5000 0.0070540318
20 5000 0.0022532758
30 5000 0.0023356152
40 5000 0.0027972963
50 5000 0.0032141202

10 7500 0.0070385397
20 7500 0.0024084167
30 7500 0.0023371857
40 7500 0.0027645256
50 7500 0.0032525312

10 10000 0.0071577118
20 10000 0.0024146540
30 10000 0.0023340792
40 10000 0.0027620599
50 10000 0.0032397546


==> imgs/experiments-scaling/sphere.csv <==
x y z
10 1000 0.3607316315
20 1000 0.5183064342
30 1000 0.6092653275
40 1000 0.7065595388
50 1000 0.8129331470

10 2500 0.3580779433
20 2500 0.5117408037
30 2500 0.6357575655
40 2500 0.7296449542
50 2500 0.9016310573

10 5000 0.3577480018
20 5000 0.5098463893
30 5000 0.6298003197
40 5000 0.7377128005
50 5000 0.8315157294

10 7500 0.3587725163
20 7500 0.5065636635
30 7500 0.6278428435
40 7500 0.7308195233
50 7500 0.8340579867

10 10000 0.3584484756
20 10000 0.5087878108
30 10000 0.6258290410
40 10000 0.7273253798
50 10000 0.8262673616


==> imgs/experiments-scaling/styblinski_tang.csv <==
x y z
10 1000 0.1875907630
20 1000 0.6810092330
30 1000 0.8856371045
40 1000 1.0058425665
50 1000 1.1084604263

10 2500 0.3166351914
20 2500 0.4460237026
30 2500 0.7035552859
40 2500 0.8896753192
50 2500 0.9864169359

10 5000 0.3574687243
20 5000 0.4750970900
30 5000 0.5794286132
40 5000 0.7836758494
50 5000 0.9444362521

10 7500 0.3973366320
20 7500 0.4797492921
30 7500 0.5943935513
40 7500 0.7425487041
50 7500 0.9127791524

10 10000 0.4581548870
20 10000 0.4553543031
30 10000 0.5109774470
40 10000 0.6996812820
50 10000 0.8274315000


==> imgs/experiments-scaling/watershed.csv <==
x y z
10 1000 0.0019796509
20 1000 0.0040520402
30 1000 0.0070292759
40 1000 0.0131091624
50 1000 0.0275917109

10 2500 0.0014535318
20 2500 0.0026843634
30 2500 0.0055249841
40 2500 0.0096903937
50 2500 0.0211483575

10 5000 0.0012187656
20 5000 0.0022338086
30 5000 0.0045000063
40 5000 0.0086285202
50 5000 0.0202922504

10 7500 0.0012123656
20 7500 0.0023141729
30 7500 0.0039413460
40 7500 0.0087871207
50 7500 0.0192934275

10 10000 0.0012699184
20 10000 0.0021853307
30 10000 0.0043187640
40 10000 0.0084380424
50 10000 0.0184422396


==> imgs/experiments-scaling/wavy_plateau.csv <==
x y z
10 1000 0.7528256178
20 1000 0.8526186943
30 1000 1.2196775675
40 1000 1.3865634203
50 1000 1.4844598770

10 2500 0.7666096687
20 2500 0.8566873670
30 2500 1.1181288958
40 2500 1.2188940048
50 2500 1.3581993580

10 5000 0.6774868369
20 5000 1.4349119663
30 5000 1.0090575218
40 5000 1.1549471617
50 5000 1.3094147444

10 7500 0.6805189252
20 7500 1.4305554628
30 7500 0.8684944510
40 7500 1.0588401556
50 7500 1.2583092451

10 10000 0.6773065925
20 10000 1.2721265554
30 10000 1.3339624405
40 10000 1.0097981691
50 10000 1.1909989119


==> imgs/experiments-scaling/zigzag_ridge.csv <==
x y z
10 1000 0.0680705234
20 1000 0.1346982569
30 1000 0.1742201596
40 1000 0.2296379358
50 1000 0.3035451472

10 2500 0.0663011223
20 2500 0.1100558564
30 2500 0.1626691669
40 2500 0.2023281157
50 2500 0.2864633203

10 5000 0.0679252520
20 5000 0.1045255214
30 5000 0.1487076581
40 5000 0.1951647848
50 5000 0.2671800852

10 7500 0.0670650005
20 7500 0.1039910093
30 7500 0.1524917185
40 7500 0.1938935369
50 7500 0.2629089952

10 10000 0.0671845004
20 10000 0.1049989983
30 10000 0.1491245329
40 10000 0.1903289109
50 10000 0.2561837137


==> imgs/experiments-time-varying/traj_pred_explicit_loss_explicit_pred.txt <==
0.0000  0.8452  1.0444  0.9634  0.8247  0.9224  1.2879  1.2861  0.9175  0.8926  1.0270 
0.1020  0.9587  1.1920  1.0970  0.9350  1.0489  1.4737  1.4716  1.0431  1.0140  1.1716 
0.2041  1.1085  1.3574  1.2527  1.0847  1.2015  1.6854  1.6830  1.1954  1.1650  1.3345 
0.3061  1.1102  1.3571  1.2525  1.0869  1.2017  1.6908  1.6883  1.1957  1.1657  1.3342 
0.4082  1.2693  1.5490  1.4301  1.2432  1.3726  1.9286  1.9258  1.3658  1.3319  1.5229 
0.5102  1.4451  1.7751  1.6354  1.4140  1.5675  2.2091  2.2059  1.5594  1.5192  1.7445 
0.6122  1.6074  2.0128  1.8415  1.5693  1.7578  2.5327  2.5290  1.7479  1.6985  1.9754 
0.7143  1.7950  2.3080  2.1038  1.7400  1.9986  2.9018  2.8976  1.9857  1.9207  2.2644 
0.8163  1.8133  2.3326  2.1256  1.7574  2.0192  2.9444  2.9400  2.0062  1.9405  2.2882 
0.9184  1.9932  2.6719  2.4222  1.9110  2.2840  3.3811  3.3760  2.2666  2.1763  2.6198 


==> imgs/experiments-time-varying/traj_pred_explicit_loss_explicit_pred_nosub.txt <==
0.0000  0.8452  1.0444  0.9634  0.8247  0.9224  1.2879  1.2861  0.9175  0.8926  1.0270 
0.0204  0.8705  1.0732  0.9907  0.8497  0.9490  1.3216  1.3198  0.9440  0.9187  1.0554 
0.0408  0.8969  1.1037  1.0195  0.8758  0.9770  1.3578  1.3559  0.9719  0.9460  1.0856 
0.0612  0.9245  1.1359  1.0498  0.9029  1.0063  1.3967  1.3947  1.0011  0.9747  1.1173 
0.0816  0.9532  1.1699  1.0816  0.9311  1.0370  1.4384  1.4363  1.0316  1.0046  1.1509 
0.1020  0.9830  1.2058  1.1149  0.9602  1.0691  1.4831  1.4810  1.0635  1.0357  1.1862 
0.1224  1.0137  1.2435  1.1497  0.9903  1.1024  1.5308  1.5286  1.0967  1.0681  1.2232 
0.1429  1.0451  1.2826  1.1855  1.0210  1.1367  1.5808  1.5785  1.1308  1.1013  1.2616 
0.1633  1.0762  1.3216  1.2213  1.0512  1.1708  1.6311  1.6287  1.1647  1.1342  1.3000 
0.1837  1.1047  1.3579  1.2543  1.0790  1.2023  1.6773  1.6748  1.1960  1.1645  1.3355 
0.2041  1.1272  1.3864  1.2805  1.1008  1.2272  1.7123  1.7098  1.2207  1.1885  1.3635 
0.2245  1.1392  1.4017  1.2946  1.1124  1.2406  1.7291  1.7267  1.2341  1.2014  1.3786 
0.2449  1.1391  1.4022  1.2951  1.1121  1.2409  1.7278  1.7254  1.2344  1.2016  1.3791 
0.2653  1.1319  1.3950  1.2879  1.1049  1.2338  1.7198  1.7173  1.2273  1.1944  1.3719 
0.2857  1.1293  1.3934  1.2857  1.1023  1.2314  1.7208  1.7183  1.2249  1.1919  1.3702 
0.3061  1.1406  1.4072  1.2983  1.1134  1.2434  1.7401  1.7375  1.2368  1.2036  1.3837 
0.3265  1.1665  1.4367  1.3261  1.1391  1.2705  1.7768  1.7742  1.2638  1.2302  1.4128 
0.3469  1.2018  1.4768  1.3640  1.1740  1.3075  1.8252  1.8225  1.3007  1.2665  1.4524 
0.3673  1.2414  1.5220  1.4067  1.2131  1.3490  1.8800  1.8772  1.3421  1.3073  1.4970 
0.3878  1.2820  1.5691  1.4510  1.2532  1.3920  1.9379  1.9351  1.3849  1.3493  1.5435 
0.4082  1.3227  1.6167  1.4956  1.2932  1.4351  1.9976  1.9947  1.4278  1.3914  1.5905 
0.4286  1.3632  1.6647  1.5402  1.3331  1.4782  2.0588  2.0558  1.4707  1.4335  1.6377 
0.4490  1.4037  1.7132  1.5851  1.3730  1.5215  2.1216  2.1184  1.5138  1.4756  1.6854 
0.4694  1.4447  1.7626  1.6306  1.4133  1.5653  2.1862  2.1829  1.5575  1.5183  1.7339 
0.4898  1.4866  1.8132  1.6772  1.4545  1.6101  2.2529  2.2494  1.6021  1.5619  1.7836 
0.5102  1.5295  1.8654  1.7251  1.4968  1.6561  2.3218  2.3182  1.6479  1.6067  1.8348 
0.5306  1.5739  1.9193  1.7746  1.5404  1.7036  2.3928  2.3890  1.6951  1.6529  1.8876 
0.5510  1.6198  1.9750  1.8257  1.5855  1.7527  2.4656  2.4617  1.7440  1.7006  1.9423 
0.5714  1.6673  2.0326  1.8786  1.6323  1.8036  2.5400  2.5361  1.7946  1.7501  1.9988 
0.5918  1.7166  2.0921  1.9333  1.6809  1.8562  2.6157  2.6116  1.8470  1.8014  2.0572 
0.6122  1.7678  2.1536  1.9900  1.7314  1.9107  2.6926  2.6884  1.9013  1.8545  2.1176 
0.6327  1.8210  2.2173  2.0487  1.7838  1.9673  2.7708  2.7666  1.9576  1.9096  2.1802 
0.6531  1.8763  2.2836  2.1098  1.8384  2.0261  2.8515  2.8472  2.0162  1.9670  2.2453 
0.6735  1.9340  2.3532  2.1737  1.8953  2.0875  2.9363  2.9320  2.0773  2.0268  2.3136 
0.6939  1.9934  2.4263  2.2402  1.9538  2.1512  3.0275  3.0231  2.1407  2.0886  2.3852 
0.7143  2.0460  2.4939  2.3005  2.0054  2.2084  3.1172  3.1127  2.1976  2.1439  2.4511 
0.7347  2.0485  2.4936  2.3008  2.0085  2.2093  3.1238  3.1192  2.1985  2.1453  2.4508 
0.7551  2.0476  2.4915  2.2992  2.0076  2.2079  3.1185  3.1139  2.1972  2.1442  2.4489 
0.7755  2.0459  2.4903  2.2978  2.0060  2.2065  3.1173  3.1128  2.1957  2.1426  2.4476 
0.7959  2.0395  2.4849  2.2919  1.9995  2.2004  3.1124  3.1079  2.1896  2.1364  2.4421 
0.8163  2.0481  2.4962  2.3012  2.0082  2.2090  3.1308  3.1262  2.1982  2.1449  2.4529 
0.8367  2.0968  2.5539  2.3534  2.0569  2.2594  3.2122  3.2075  2.2484  2.1943  2.5092 
0.8571  2.1638  2.6323  2.4253  2.1236  2.3290  3.3141  3.3093  2.3177  2.2626  2.5860 
0.8776  2.2336  2.7142  2.5009  2.1929  2.4021  3.4141  3.4093  2.3906  2.3342  2.6664 
0.8980  2.3037  2.7973  2.5776  2.2622  2.4761  3.5121  3.5072  2.4643  2.4065  2.7480 
0.9184  2.3740  2.8824  2.6557  2.3315  2.5511  3.6117  3.6069  2.5389  2.4795  2.8316

==> imgs/experiments-time-varying/traj_pred_implicit_loss_explicit_pred.txt <==
0.0000  0.8452  1.0444  0.9634  0.8247  0.9224  1.2879  1.2861  0.9175  0.8926  1.0270 
0.1020  0.8496  1.0494  0.9682  0.8291  0.9271  1.2937  1.2919  0.9221  0.8971  1.0319 
0.2041  0.9739  1.1975  1.1062  0.9512  1.0602  1.4758  1.4737  1.0546  1.0268  1.1778 
0.3061  1.1318  1.3670  1.2682  1.1092  1.2199  1.6848  1.6824  1.2141  1.1854  1.3454 
0.4082  1.1313  1.3682  1.2686  1.1086  1.2199  1.6885  1.6860  1.2141  1.1852  1.3464 
0.5102  1.2780  1.5635  1.4456  1.2497  1.3868  1.9255  1.9228  1.3798  1.3444  1.5379 
0.6122  1.4431  1.7755  1.6394  1.4094  1.5710  2.1949  2.1917  1.5628  1.5214  1.7461 
0.7143  1.6396  2.0366  1.8794  1.5963  1.7980  2.5023  2.4988  1.7880  1.7376  2.0031 
0.8163  1.8171  2.3213  2.1295  1.7586  2.0260  2.8486  2.8447  2.0131  1.9474  2.2813 
0.9184  1.8195  2.3273  2.1335  1.7610  2.0292  2.8622  2.8582  2.0163  1.9502  2.2868 


==> imgs/experiments-time-varying/traj_pred_implicit_loss_implicit_pred.txt <==
0.0000  0.8452  1.0444  0.9634  0.8247  0.9224  1.2879  1.2861  0.9175  0.8926  1.0270 
0.1020  0.9853  1.2150  1.1209  0.9620  1.0737  1.5028  1.5006  1.0680  1.0394  1.1947 
0.2041  1.1505  1.4138  1.3030  1.1253  1.2488  1.7475  1.7452  1.2423  1.2101  1.3897 
0.3061  1.1501  1.4154  1.3037  1.1248  1.2490  1.7515  1.7492  1.2425  1.2101  1.3911 
0.4082  1.3406  1.6484  1.5219  1.3097  1.4585  2.0132  2.0107  1.4509  1.4127  1.6211 
0.5102  1.5507  1.9162  1.7648  1.5142  1.6898  2.3750  2.3718  1.6808  1.6357  1.8832 
0.6122  1.8172  2.2271  2.0579  1.7752  1.9742  2.7395  2.7361  1.9641  1.9136  2.1902 
0.7143  2.1156  2.5838  2.3914  2.0652  2.2970  3.1925  3.1890  2.2856  2.2280  2.5413 
0.8163  2.1195  2.5930  2.3982  2.0687  2.3027  3.2213  3.2175  2.2911  2.2329  2.5500 
0.9184  2.4699  3.0196  2.7911  2.4117  2.6803  3.7321  3.7282  2.6670  2.6000  2.9688 


==> imgs/experiments-time-varying/traj_real.txt <==
0.0000  0.8452  1.0444  0.9634  0.8247  0.9224  1.2879  1.2861  0.9175  0.8926  1.0270 
0.0204  0.8710  1.0764  0.9929  0.8500  0.9506  1.3274  1.3255  0.9455  0.9199  1.0584 
0.0408  0.8977  1.1093  1.0233  0.8760  0.9797  1.3680  1.3661  0.9745  0.9480  1.0908 
0.0612  0.9252  1.1433  1.0546  0.9028  1.0097  1.4099  1.4079  1.0043  0.9771  1.1242 
0.0816  0.9535  1.1783  1.0869  0.9305  1.0407  1.4530  1.4510  1.0351  1.0070  1.1586 
0.1020  0.9827  1.2143  1.1202  0.9590  1.0725  1.4975  1.4954  1.0667  1.0378  1.1941 
0.1224  1.0128  1.2515  1.1545  0.9883  1.1053  1.5434  1.5412  1.0994  1.0696  1.2306 
0.1429  1.0438  1.2898  1.1898  1.0186  1.1392  1.5906  1.5884  1.1331  1.1023  1.2683 
0.1633  1.0757  1.3293  1.2262  1.0497  1.1740  1.6393  1.6370  1.1677  1.1360  1.3071 
0.1837  1.1087  1.3700  1.2638  1.0819  1.2100  1.6895  1.6871  1.2035  1.1708  1.3471 
0.2041  1.1426  1.4119  1.3025  1.1150  1.2470  1.7412  1.7387  1.2403  1.2067  1.3884 
0.2245  1.1426  1.4119  1.3025  1.1150  1.2470  1.7412  1.7387  1.2403  1.2067  1.3884 
0.2449  1.1426  1.4119  1.3025  1.1150  1.2470  1.7412  1.7387  1.2403  1.2067  1.3884 
0.2653  1.1426  1.4119  1.3025  1.1150  1.2470  1.7412  1.7387  1.2403  1.2067  1.3884 
0.2857  1.1426  1.4119  1.3025  1.1150  1.2470  1.7412  1.7387  1.2403  1.2067  1.3884 
0.3061  1.1426  1.4119  1.3025  1.1150  1.2470  1.7412  1.7387  1.2403  1.2067  1.3884 
0.3265  1.1776  1.4552  1.3423  1.1491  1.2852  1.7945  1.7920  1.2783  1.2436  1.4309 
0.3469  1.2136  1.4997  1.3834  1.1843  1.3245  1.8494  1.8468  1.3174  1.2817  1.4747 
0.3673  1.2508  1.5456  1.4258  1.2206  1.3651  1.9060  1.9033  1.3578  1.3209  1.5198 
0.3878  1.2891  1.5929  1.4694  1.2579  1.4069  1.9644  1.9616  1.3993  1.3613  1.5664 
0.4082  1.3285  1.6417  1.5144  1.2964  1.4500  2.0245  2.0217  1.4422  1.4030  1.6143 
0.4286  1.3692  1.6919  1.5608  1.3361  1.4943  2.0865  2.0836  1.4863  1.4460  1.6637 
0.4490  1.4111  1.7437  1.6085  1.3770  1.5401  2.1504  2.1473  1.5318  1.4902  1.7147 
0.4694  1.4543  1.7971  1.6578  1.4192  1.5872  2.2162  2.2131  1.5787  1.5359  1.7671 
0.4898  1.4988  1.8521  1.7085  1.4626  1.6358  2.2840  2.2808  1.6270  1.5829  1.8212 
0.5102  1.5447  1.9088  1.7608  1.5074  1.6859  2.3540  2.3506  1.6768  1.6313  1.8770 
0.5306  1.5920  1.9673  1.8147  1.5535  1.7375  2.4260  2.4226  1.7282  1.6813  1.9344 
0.5510  1.6408  2.0275  1.8703  1.6011  1.7907  2.5003  2.4968  1.7811  1.7327  1.9937 
0.5714  1.6910  2.0896  1.9275  1.6501  1.8455  2.5768  2.5732  1.8356  1.7858  2.0547 
0.5918  1.7427  2.1535  1.9865  1.7006  1.9020  2.6557  2.6520  1.8918  1.8404  2.1176 
0.6122  1.7961  2.2194  2.0473  1.7527  1.9602  2.7370  2.7331  1.9497  1.8968  2.1824 
0.6327  1.8511  2.2874  2.1100  1.8063  2.0202  2.8208  2.8168  2.0094  1.9548  2.2492 
0.6531  1.9077  2.3574  2.1746  1.8616  2.0821  2.9072  2.9030  2.0709  2.0147  2.3181 
0.6735  1.9661  2.4296  2.2412  1.9186  2.1458  2.9961  2.9919  2.1343  2.0764  2.3890 
0.6939  2.0263  2.5039  2.3098  1.9774  2.2115  3.0879  3.0835  2.1996  2.1399  2.4622 
0.7143  2.0884  2.5806  2.3805  2.0379  2.2792  3.1824  3.1779  2.2670  2.2054  2.5375 
0.7347  2.0884  2.5806  2.3805  2.0379  2.2792  3.1824  3.1779  2.2670  2.2054  2.5375 
0.7551  2.0884  2.5806  2.3805  2.0379  2.2792  3.1824  3.1779  2.2670  2.2054  2.5375 
0.7755  2.0884  2.5806  2.3805  2.0379  2.2792  3.1824  3.1779  2.2670  2.2054  2.5375 
0.7959  2.0884  2.5806  2.3805  2.0379  2.2792  3.1824  3.1779  2.2670  2.2054  2.5375 
0.8163  2.0884  2.5806  2.3805  2.0379  2.2792  3.1824  3.1779  2.2670  2.2054  2.5375 
0.8367  2.1523  2.6596  2.4534  2.1003  2.3490  3.2798  3.2752  2.3364  2.2729  2.6152 
0.8571  2.2182  2.7410  2.5285  2.1646  2.4209  3.3802  3.3754  2.4079  2.3425  2.6953 
0.8776  2.2861  2.8249  2.6059  2.2308  2.4950  3.4837  3.4788  2.4816  2.4142  2.7778 
0.8980  2.3561  2.9114  2.6857  2.2991  2.5714  3.5903  3.5853  2.5576  2.4881  2.8628 
0.9184  2.4282  3.0005  2.7679  2.3695  2.6501  3.7002  3.6950  2.6359  2.5643  2.9505
